Model-independent measurement of $D^0$-$\overline{D}{}^0$ mixing parameters in $D^0\rightarrow K^0_{S}\pi^+\pi^-$ decays at Belle and Belle II

We perform a model-independent measurement of the $D^0$-$\overline{D}{}^0$ mixing parameters using samples of $e^+e^-$-collision data collected by the Belle and Belle II experiments that have integrated luminosities of $951\ \text{fb}^{-1}$ and $408\ \text{fb}^{-1}$, respectively. Approximately $2.05\times10^6$ neutral $D$ mesons are reconstructed in the $D^0\rightarrow K^0_{S}\pi^+\pi^-$ channel, with the neutral $D$ flavor tagged by the charge of the pion in the $D^{*+}\rightarrow D^0\pi^+$ decay. Assuming charge-parity symmetry, the mixing parameters are measured to be $ x = (4.0\pm1.7\pm0.4)\times 10^{-3} $ and $ y = (2.9\pm1.4\pm0.3)\times 10^{-3}$, where the first uncertainties are statistical and the second systematic. The results are consistent with previous determinations.

==> authors/pub068-arxiv.txt <==
Belle and Belle II Collaborations: I. Adachi, L. Aggarwal, H. Ahmed, H. Aihara, N. Akopov, A. Aloisio, N. Althubiti, N. Anh Ky, D. M. Asner, H. Atmacan, V. Aushev, M. Aversano, R. Ayad, N. K. Baghel, P. Bambade, Sw. Banerjee, S. Bansal, M. Barrett, M. Bartl, J. Baudot, A. Beaubien, J. Becker, J. V. Bennett, V. Bertacchi, M. Bertemes, E. Bertholet, M. Bessner, S. Bettarini, B. Bhuyan, D. Biswas, D. Bodrov, A. Bolz, A. Bondar, A. Boschetti, A. Bozek, M. Bra\v{c}ko, P. Branchini, R. A. Briere, T. E. Browder, A. Budano, S. Bussino, Q. Campagna, M. Campajola, G. Casarosa, C. Cecchi, P. Chang, R. Cheaib, P. Cheema, B. G. Cheon, K. Chilikin, K. Chirapatpimol, H.-E. Cho, K. Cho, S.-J. Cho, S.-K. Choi, S. Choudhury, J. Cochran, L. Corona, J. X. Cui, S. Das, E. De La Cruz-Burelo, S. A. De La Motte, G. De Pietro, R. de Sangro, M. Destefanis, A. Di Canto, F. Di Capua, J. Dingfelder, Z. Dole\v{z}al, T. V. Dong, M. Dorigo, D. Dossett, G. Dujany, P. Ecker, D. Epifanov, J. Eppelt, P. Feichtinger, T. Ferber, T. Fillinger, C. Finck, G. Finocchiaro, A. Fodor, F. Forti, B. G. Fulsom, A. Gabrielli, E. Ganiev, M. Garcia-Hernandez, R. Garg, G. Gaudino, V. Gaur, A. Gaz, A. Gellrich, G. Ghevondyan, D. Ghosh, H. Ghumaryan, G. Giakoustidis, R. Giordano, A. Giri, P. Gironella Gironell, A. Glazov, B. Gobbo, R. Godang, P. Goldenzweig, G. Gong, W. Gradl, E. Graziani, D. Greenwald, Z. Gruberov\'{a}, K. Gudkova, I. Haide, T. Hara, K. Hayasaka, H. Hayashii, S. Hazra, C. Hearty, M. T. Hedges, A. Heidelbach, I. Heredia de la Cruz, T. Higuchi, M. Hoek, M. Hohmann, R. Hoppe, C.-L. Hsu, T. Humair, T. Iijima, K. Inami, N. Ipsita, R. Itoh, M. Iwasaki, W. W. Jacobs, E.-J. Jang, Q. P. Ji, Y. Jin, A. Johnson, H. Junkerkalefeld, A. B. Kaliyar, J. Kandra, G. Karyan, F. Keil, C. Kiesling, C.-H. Kim, D. Y. Kim, J.-Y. Kim, K.-H. Kim, Y.-K. Kim, K. Kinoshita, P. Kody\v{s}, T. Koga, S. Kohani, K. Kojima, A. Korobov, E. Kovalenko, R. Kowalewski, P. Kri\v{z}an, P. Krokovny, T. Kuhr, R. Kumar, K. Kumara, T. Kunigo, A. Kuzmin, Y.-J. Kwon, K. Lalwani, T. Lam, J. S. Lange, T. S. Lau, R. Leboucher, F. R. Le Diberder, M. J. Lee, C. Lemettais, P. Leo, C. Li, L. K. Li, Q. M. Li, W. Z. Li, Y. Li, Y. B. Li, J. Libby, M. H. Liu, Q. Y. Liu, Z. Q. Liu, D. Liventsev, S. Longo, T. Lueck, C. Lyu, C. Madaan, M. Maggiora, R. Maiti, G. Mancinelli, R. Manfredi, E. Manoni, M. Mantovano, S. Marcello, C. Marinas, C. Martellini, A. Martens, A. Martini, T. Martinov, L. Massaccesi, M. Masuda, D. Matvienko, S. K. Maurya, M. Maushart, J. A. McKenna, F. Meier, M. Merola, C. Miller, M. Mirra, S. Mitra, K. Miyabayashi, G. B. Mohanty, S. Mondal, S. Moneta, H.-G. Moser, R. Mussa, I. Nakamura, M. Nakao, H. Nakazawa, Y. Nakazawa, M. Naruki, Z. Natkaniec, A. Natochii, M. Nayak, G. Nazaryan, M. Neu, S. Nishida, S. Ogawa, H. Ono, E. R. Oxford, G. Pakhlova, S. Pardi, K. Parham, H. Park, J. Park, K. Park, S.-H. Park, B. Paschen, A. Passeri, S. Patra, T. K. Pedlar, R. Peschke, L. E. Piilonen, P. L. M. Podesta-Lerma, T. Podobnik, C. Praz, S. Prell, E. Prencipe, M. T. Prim, H. Purwar, S. Raiz, J. U. Rehman, M. Reif, S. Reiter, L. Reuter, D. Ricalde Herrmann, I. Ripp-Baudot, G. Rizzo, M. Roehrken, J. M. Roney, A. Rostomyan, N. Rout, D. A. Sanders, S. Sandilya, L. Santelj, V. Savinov, B. Scavino, C. Schwanda, A. J. Schwartz, Y. Seino, A. Selce, K. Senyo, J. Serrano, M. E. Sevior, C. Sfienti, W. Shan, C. P. Shen, X. D. Shi, T. Shillington, J.-G. Shiu, D. Shtol, A. Sibidanov, F. Simon, J. Skorupa, R. J. Sobie, M. Sobotzik, A. Soffer, A. Sokolov, E. Solovieva, S. Spataro, B. Spruck, M. Stari\v{c}, P. Stavroulakis, S. Stefkova, R. Stroili, M. Sumihama, K. Sumisawa, H. Svidras, M. Takizawa, K. Tanida, F. Tenchini, O. Tittel, R. Tiwary, E. Torassa, K. Trabelsi, M. Uchida, I. Ueda, T. Uglov, K. Unger, Y. Unno, K. Uno, S. Uno, P. Urquijo, S. E. Vahsen, R. van Tonder, K. E. Varvell, M. Veronesi, A. Vinokurova, V. S. Vismaya, L. Vitale, R. Volpe, M. Wakai, S. Wallner, M.-Z. Wang, A. Warburton, M. Watanabe, S. Watanuki, C. Wessel, B. D. Yabsley, S. Yamada, W. Yan, J. H. Yin, K. Yoshihara, J. Yuan, Z. Zhang, V. Zhilich, J. S. Zhou, Q. D. Zhou, L. Zhu, V. I. Zhukova, R. \v{Z}leb\v{c}\'{i}k

